New flow observables

Event-by-event fluctuations of the initial transverse density profile result in a collective flow pattern which also fluctuates event by event. We propose a number of new correlation observables to characterize these fluctuations and discuss how they should be analyzed experimentally. We argue that most of these quantities can be measured at RHIC and LHC.

==> moments.LHC.CGC.dat <==
#1-cent	2-Npart	3-b	4-eps2,0	5-eps3,0	6-eps4,0	7-eps6,0	8-eps8,0	9-eps9,0	10-eps12,0	11-eps1	12-eps1^2	13-eps1^4	14-eps2,2	15-eps2	16-eps2^2	17-eps2^4	18-eps3	19-eps3^2	20-eps3^4	21-eps4,2	22-eps4,4	23-eps6,2	24-eps6,6	25-ecc123	26-ecc12	27-ecc23	28-ecc13
0.025	387.741	2.09753	16.7987	82.3746	432.935	13862.6	511983	3.24268e+06	9.39034e+08	0.0349857	0.00156564	4.99366e-06	-0.905554	0.0905733	0.0105228	0.000224078	0.0828643	0.00876892	0.000155431	-32.347	2.4668	-1274.34	-7.24259	-5.29968e-05	-2.37123e-05	-4.53182e-08	4.14875e-07
0.075	341.696	3.82494	14.7113	68.0674	339.129	9875.95	336111	2.05174e+06	5.3866e+08	0.0410485	0.00216236	9.64962e-06	-2.09782	0.161523	0.0301266	0.00138621	0.0997567	0.012633	0.000315329	-68.2965	11.2057	-2488.93	-73.4867	-0.000213136	-9.22062e-05	-3.11756e-07	2.12148e-06
0.125	298.923	4.95242	13.1731	58.1618	277.762	7514.16	240307	1.42682e+06	3.48328e+08	0.0468842	0.00283936	1.70064e-05	-2.75168	0.22423	0.0553909	0.0041452	0.112601	0.0160726	0.000507446	-81.5816	19.0912	-2747.51	-168.228	-0.00052006	-0.000224974	-9.09966e-07	6.63048e-06
0.175	260.783	5.8645	11.931	50.5647	232.823	5916.8	179653	1.04252e+06	2.39784e+08	0.0530718	0.00366759	2.92318e-05	-3.13412	0.27684	0.0827031	0.00872411	0.124365	0.0195942	0.000751442	-85.2555	24.7021	-2671.2	-252.15	-0.000978057	-0.000433876	-2.35921e-06	1.5901e-05
0.225	226.835	6.65048	10.8779	44.4027	197.773	4750.64	137697	782883	1.70759e+08	0.0597744	0.00468527	4.87244e-05	-3.35379	0.322171	0.110866	0.0152134	0.136291	0.0234883	0.00107381	-84.1435	28.1059	-2465.09	-312.505	-0.00161155	-0.000736973	-8.56529e-06	3.30334e-05
0.275	196.384	7.35564	9.95816	39.2307	169.352	3857.61	106998	596577	1.23603e+08	0.0671928	0.00595954	8.03833e-05	-3.4699	0.36236	0.139441	0.0236355	0.148809	0.0279583	0.00151124	-80.5741	29.945	-2213.76	-346.947	-0.00247154	-0.00117165	-2.46672e-05	6.32156e-05
0.325	169.123	8.00038	9.13851	34.7883	145.714	3153.75	83846.2	458800	9.0499e+07	0.0753228	0.0075434	0.000131318	-3.50405	0.397814	0.167604	0.0338188	0.162021	0.0330747	0.00209922	-75.5156	30.4842	-1951.15	-361.174	-0.00359219	-0.00176487	-6.61208e-05	0.000114737
0.375	144.731	8.59662	8.39742	30.9088	125.687	2587.07	65976.6	354431	6.66344e+07	0.0844545	0.0095566	0.000214998	-3.48142	0.429666	0.195358	0.0457406	0.176559	0.0392076	0.00293442	-69.7401	30.0221	-1697.12	-354.641	-0.00506823	-0.00258068	-0.000146377	0.000202987
0.425	122.927	9.15534	7.72652	27.5137	108.676	2129.37	52130.3	275023	4.93068e+07	0.0946384	0.0120676	0.000347281	-3.41848	0.458588	0.222669	0.0593498	0.192574	0.046554	0.00410371	-63.783	29.0134	-1464.82	-342.577	-0.00700633	-0.00367651	-0.000291871	0.00034864
0.475	103.519	9.68036	7.10545	24.47	93.8526	1749.84	41133.1	213195	3.65346e+07	0.106035	0.015252	0.000563293	-3.3178	0.484304	0.24884	0.0743166	0.209846	0.0551918	0.00572447	-57.6902	27.4915	-1251.23	-320.353	-0.00947393	-0.00516193	-0.000539179	0.000591077
0.525	86.2727	10.1799	6.53128	21.7506	81.0109	1438.25	32508	165683	2.72314e+07	0.119048	0.0193445	0.000916051	-3.19106	0.507931	0.274505	0.0908401	0.229471	0.0657625	0.0080248	-51.7757	25.6606	-1062.34	-293.811	-0.0127645	-0.0071863	-0.000987238	0.000996769
0.575	71.0566	10.6555	5.99521	19.2932	69.7452	1178.82	25638.2	128575	2.03202e+07	0.133554	0.0244979	0.00148591	-3.0424	0.529238	0.299258	0.108691	0.250913	0.078376	0.0112628	-46.0811	23.6208	-895.253	-265.16	-0.0169651	-0.00989178	-0.00168948	0.00165913
0.625	57.7322	11.112	5.49	17.0551	59.802	962.045	20151.8	99509.1	1.51514e+07	0.149794	0.0309789	0.00238872	-2.87549	0.548976	0.323448	0.127876	0.274372	0.0933434	0.0157229	-40.6503	21.4629	-748.285	-235.734	-0.0223806	-0.0134894	-0.0028063	0.00272331
0.675	46.12	11.553	5.00398	14.9847	50.9288	780.349	15785.1	76891.6	1.13628e+07	0.168071	0.0392075	0.00384104	-2.69152	0.567486	0.34753	0.14892	0.299854	0.111051	0.0218999	-35.5274	19.2963	-620.729	-207.985	-0.0293664	-0.0183441	-0.00463511	0.00445377
0.725	36.1536	11.98	4.53316	13.0589	42.9797	627.925	12316.6	59351.4	8.60015e+06	0.187767	0.0492467	0.00607634	-2.48987	0.585081	0.371497	0.171572	0.326441	0.13088	0.0298068	-30.6712	17.0839	-509.691	-180.986	-0.0380324	-0.0246656	-0.0074416	0.00710449
0.775	27.7384	12.3929	4.07651	11.2812	35.9584	502.712	9618.81	46010.7	6.61539e+06	0.208673	0.0614139	0.00950351	-2.28507	0.604079	0.39742	0.197141	0.351809	0.151353	0.0391889	-26.2738	15.0266	-416.486	-156.984	-0.0488554	-0.0330368	-0.0119547	0.0111465
#0.825	20.6934	12.792	3.61555	9.58494	29.5776	397.079	7446.21	35417.5	5.05431e+06	0.229127	0.0753082	0.0144898	-2.06572	0.624	0.425107	0.225936	0.371847	0.169267	0.0489477	-22.1371	13.0298	-335.592	-134.468	-0.0613764	-0.0436229	-0.0188436	0.0169184
#0.875	14.8174	13.1383	3.14119	7.96555	23.8499	309.934	5730.72	27150.5	3.85323e+06	0.24652	0.0903002	0.0214553	-1.85653	0.647181	0.457606	0.261177	0.375133	0.177005	0.0564323	-18.4418	11.2706	-267.835	-114.869	-0.0755073	-0.0574309	-0.0301155	0.0246356
#0.925	9.60784	13.405	2.57949	6.25499	18.3341	236.092	4391.69	20910.1	3.02448e+06	0.255187	0.104023	0.0301588	-1.63611	0.657283	0.482532	0.298782	0.350856	0.166745	0.0575038	-14.9245	9.72848	-209.794	-99.4401	-0.0912791	-0.0757469	-0.0510211	0.0335284
#0.975	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan	-nan


==> moments.LHC.Gl.dat <==
#1-cent	2-Npart	3-sqrt<b^2>	4-eps2,0	5-eps3,0	6-eps4,0	7-eps6,0	8-eps8,0	9-eps9,0	10-eps12,0	11-eps1	12-eps1^2	13-eps1^4	14-eps2,2	15-eps2	16-eps2^2	17-eps2^4	18-eps3	19-eps3^2	20-eps3^4	21-eps4,2	22-eps4,4	23-eps6,2	24-eps6,6	25-eps123	26-eps12	27-eps23	28-eps13	29-eps6,4	30-eps1223
0.025	381.191	2.47694	15.276	72.8044	375.101	11768.6	434474	2.76862e+06	8.36009e+08	0.0581705	0.00433196	3.83706e-05	-0.521074	0.0930317	0.0111194	0.000255583	0.0929228	0.0110222	0.000245447	-15.9476	0.136277	-557.326	4.06979	-7.07474e-05	-9.21579e-05	-1.21137e-07	1.67213e-06	-1.1185	1.77827e-06
0.075	328.493	4.24541	13.7556	62.7787	311.262	9156.89	321455	2.00686e+06	5.79769e+08	0.0650367	0.00543921	6.15475e-05	-1.36964	0.13754	0.0233958	0.00100054	0.112809	0.0161865	0.000521656	-40.5096	2.4327	-1385.19	16.6615	-0.000210968	-0.00021504	-8.96775e-07	6.28967e-06	76.5917	4.75741e-06
0.125	280.207	5.48127	12.4122	54.2812	259.055	7142.25	238113	1.4553e+06	4.01386e+08	0.0728726	0.00686388	9.97994e-05	-1.92211	0.186979	0.0413399	0.00276635	0.131941	0.0220883	0.000961535	-53.1968	6.09943	-1727.18	12.4916	-0.00051679	-0.000445003	-3.0789e-06	1.95514e-05	203.887	1.22903e-05
0.175	237.956	6.49147	11.2771	47.4028	218.371	5669.76	180208	1.07991e+06	2.85187e+08	0.0811192	0.00857014	0.000159629	-2.26686	0.232388	0.0621945	0.00582912	0.150879	0.0288383	0.00163007	-58.4317	9.35323	-1792.23	-4.00773	-0.00104805	-0.000799397	-4.95193e-06	4.96162e-05	304.891	3.24544e-05
0.225	201.499	7.367	10.2952	41.6886	185.77	4560.12	138656	815904	2.06984e+08	0.0900538	0.0106414	0.000252749	-2.47202	0.273212	0.0847625	0.010399	0.170564	0.0368293	0.00265077	-59.3822	11.7087	-1721.31	-25.1589	-0.00188631	-0.00131729	-4.3004e-06	0.000109957	367.281	8.11876e-05
0.275	169.22	8.14422	9.43641	36.871	159.175	3704.44	108020	624815	1.52567e+08	0.0996595	0.0131504	0.000397608	-2.57643	0.309601	0.108085	0.0165259	0.191353	0.0462732	0.0041569	-57.8002	13.1387	-1586.33	-43.144	-0.00312999	-0.00204889	-2.37606e-06	0.000221946	394.455	0.000188809
0.325	140.662	8.85346	8.67296	32.7321	137.022	3028.6	84825.4	482619	1.13566e+08	0.110226	0.016203	0.000617373	-2.60764	0.342627	0.13204	0.0243797	0.21359	0.0575435	0.00637902	-54.7649	13.8388	-1426.44	-56.66	-0.00492747	-0.00306714	-4.47465e-06	0.000416327	397.288	0.000409163
0.375	116.123	9.52101	7.97076	29.0507	117.922	2477.08	66748.5	373998	8.52429e+07	0.122317	0.0200949	0.000969284	-2.58625	0.374126	0.157381	0.0344121	0.238306	0.0714081	0.00970093	-50.9278	13.9864	-1262	-65.0134	-0.0075579	-0.00454574	-4.2339e-05	0.00076056	384.372	0.000853014
0.425	94.4733	10.1375	7.33889	25.8417	101.761	2033.99	52804.9	291538	6.43329e+07	0.135692	0.0248594	0.001498	-2.52567	0.403975	0.183602	0.0466445	0.264614	0.0876646	0.0143705	-46.7809	13.6569	-1107.78	-67.9319	-0.0111726	-0.00657487	-0.00018146	0.00132027	360.276	0.00164881
0.475	75.9806	10.702	6.77061	23.0476	88.1173	1680.09	42176.5	229958	4.95372e+07	0.150346	0.0306318	0.00228126	-2.43566	0.432533	0.210647	0.0612022	0.291992	0.106064	0.0205376	-42.6095	13.0924	-969.953	-69.2233	-0.0159183	-0.00929937	-0.000529531	0.0021955	333.011	0.00296902
0.525	59.8846	11.2535	6.21988	20.4285	75.72	1375.32	33397.3	179929	3.79133e+07	0.167482	0.03813	0.00353117	-2.32028	0.462803	0.241205	0.0798661	0.321809	0.127775	0.0289139	-38.3416	12.3335	-843.178	-68.8157	-0.0224035	-0.0131609	-0.00135753	0.00364576	302.776	0.00519526
0.575	45.8402	11.7988	5.66779	17.9122	64.2728	1112.61	26232.7	140021	2.91593e+07	0.188213	0.0483147	0.00566056	-2.18169	0.496468	0.277131	0.104488	0.353152	0.152365	0.0397252	-34.0545	11.5105	-729.792	-68.2013	-0.0311733	-0.0188523	-0.00311898	0.0061397	273.643	0.00888639
0.625	34.8163	12.2952	5.15922	15.6981	54.6054	904.887	20812.7	110262	2.26972e+07	0.211028	0.0608669	0.0088976	-2.04246	0.53144	0.316467	0.134508	0.381362	0.1761	0.051561	-30.1863	10.6814	-638.769	-66.0044	-0.0415425	-0.0264408	-0.006053	0.00988164	246.144	0.0141169
0.675	25.7046	12.782	4.62056	13.5067	45.5699	727.037	16445.8	86859.9	1.79778e+07	0.240035	0.0789631	0.0147326	-1.88955	0.571186	0.363483	0.174196	0.405782	0.198535	0.0645154	-26.2482	9.7775	-559.37	-63.4831	-0.0556611	-0.0387191	-0.0118224	0.0162008	217.002	0.0229286
0.725	18.3436	13.2635	4.03017	11.2746	36.8841	569.052	12724.7	67099.8	1.3878e+07	0.273981	0.103232	0.0246181	-1.73871	0.615983	0.418909	0.225292	0.425148	0.218369	0.0780515	-22.2747	8.83595	-493.142	-59.2523	-0.0759638	-0.0581096	-0.0235879	0.0265144	185.124	0.0383597
0.775	12.8722	13.7266	3.3894	9.03485	28.6375	427.667	9443.71	49642.9	1.02006e+07	0.302276	0.126389	0.0361261	-1.56068	0.654323	0.46954	0.277216	0.43834	0.23343	0.0897817	-18.1516	7.54836	-445.859	-49.3907	-0.0988064	-0.0807487	-0.0420671	0.0386849	148.161	0.05922
0.825	8.9374	14.1436	2.84584	7.2456	22.2412	316.824	6708.36	34532.9	6.67008e+06	0.302013	0.127073	0.036587	-1.47693	0.679069	0.505997	0.320599	0.436757	0.23324	0.0903651	-15.4326	7.23927	-446.545	-48.6597	-0.104911	-0.0874135	-0.0526354	0.039009	130.185	0.0685077
0.875	6.42244	14.5101	2.27131	5.32177	15.2599	194.626	3745.56	18419.5	3.10816e+06	0.286673	0.113594	0.0275828	-1.24478	0.684209	0.517941	0.341215	0.432811	0.231152	0.0896641	-11.062	5.5006	-440.143	-34.9977	-0.0948	-0.0790634	-0.0512105	0.0287889	87.864	0.0632567
0.925	4.44821	14.8813	1.56011	3.2241	8.29675	84.7825	1275.24	5505.08	617864	0.232435	0.0745063	0.012203	-0.857844	0.662871	0.49749	0.331865	0.466451	0.279903	0.1426	-6.32584	3.49052	-492.402	-20.3986	-0.0657712	-0.0409753	-0.0190343	0.0138331	43.9501	0.0288954
0.975	2.32396	15.5406	0.32069	0.203433	0.137074	0.0751417	0.0539924	0.0504458	0.0550709	0.0918783	0.0326162	0.00607419	0.0929525	0.905823	0.860736	0.815736	0.212333	0.155189	0.0995669	0.0296356	0.00437784	-870.475	6.49121e-05	-0.0413672	-0.0233426	-0.0196726	0.00766643	0.00243254	0.023358


==> qm2.txt <==
set term post color eps enhan "Times-Roman" 15
set size 0.5
set style line 1 lt 1 lw 3
set style line 2 lt 2 lw 3
set style line 3 lt 3 lw 3
set style line 4 lt 4 lw 3
set style line 5 lt 5 lw 3
set style line 11 lt 1 lc 9 pt 6 ps 0.7
set style line 12 lt 1 lc 9 pt 4 ps 0.7
set style line 13 lt 9 pt 5 ps 0.5
set output 'qm2.eps'
set xlabel 'Centrality'
set ylabel 'v\{3,3,-3,-3\}/v_3\{2\}^4'
#set ylabel '<v_3^4>/<v_3^2>^2'
plot [0:0.6][1.7:2.1] 'alicev3' u ($1):((2*$2**4-$3**4)/$2**4):((4*$4*$3**3)/$2**4) w yerrorbars ls 11 title 'ALICE', \
		'moments.LHC.Gl.dat' u 1:($20/$19**2) \
			w l ls 3 title 'Glauber',\
		'moments.LHC.CGC.dat' u 1:($20/$19**2) \
			w l ls 5 title 'CGC'



==> qm4.txt <==
set term post color eps enhan "Times-Roman" 15
set size 0.5
set style line 1 lt 1 lw 3
set style line 2 lt 2 lw 3
set style line 3 lt 3 lw 3
set style line 4 lt 4 lw 3
set style line 5 lt 5 lw 3
set style line 11 lt 1 lc 9 pt 6 ps 0.7
set style line 12 lt 1 lc 9 pt 4 ps 0.7
set style line 13 lt 9 pt 5 ps 0.5
set output 'qm4.eps'
set key top left
set xlabel 'Centrality'
#set ylabel 'v_{23}/(v_2^3 v_3^2)'
set ylabel 'v\{2,2,2,-3,-3\}/(v_2\{2\}^3 v_3\{2\}^2)'
plot [0:0.6][-0.15:0.15] \
	0 lt 1 lc 9 notitle, \
'alicev3' u ($1):(.01*$5/$2**2):(.01*$6/$2**2) w yerrorbars ls 11 title 'ALICE', \
	'moments.LHC.Gl.dat' u 1:($27/$19/(($16)**1.5)) \
		w l ls 3 title 'Glauber',\
	'moments.LHC.CGC.dat' u 1:($27/$19/(($16)**1.5)) \
		w l ls 5 title 'CGC'


